MCSat-based Finite Field Reasoning in the Yices2 SMT Solver

This system description introduces an enhancement to the Yices2 SMT solver, enabling it to reason over non-linear polynomial systems over finite fields. Our reasoning approach fits into the model-constructing satisfiability (MCSat) framework and is based on zero decomposition techniques, which find finite basis explanations for theory conflicts over finite fields. As the MCSat solver within Yices2 can support (and combine) several theories via theory plugins, we implemented our reasoning approach as a new plugin for finite fields and extended Yices2's frontend to parse finite field problems, making our implementation the first MCSat-based reasoning engine for finite fields. We present its evaluation on finite field benchmarks, comparing it against cvc5. Additionally, our work leverages the modular architecture of the MCSat solver in Yices2 to provide a foundation for the rapid implementation of further reasoning techniques for this theory.

==> data/circ.cvc5.cactus.csv <==
count	time
0	0
3	0.01
5	0.011
19	0.012
35	0.013
53	0.014
72	0.015
94	0.016
117	0.017
133	0.018
153	0.019
176	0.02
200	0.021
224	0.022
246	0.023
276	0.024
311	0.025
343	0.026
367	0.027
390	0.028
407	0.029
427	0.03
439	0.031
454	0.032
469	0.033
483	0.034
492	0.035
502	0.036
518	0.037
540	0.038
558	0.039
569	0.04
605	0.041
635	0.042
654	0.043
666	0.044
689	0.045
715	0.046
743	0.047
759	0.048
778	0.049
796	0.05
819	0.051
833	0.052
843	0.053
853	0.054
867	0.055
878	0.056
884	0.057
896	0.058
903	0.059
908	0.06
918	0.061
924	0.062
931	0.063
938	0.064
943	0.065
949	0.066
951	0.067
957	0.068
963	0.069
968	0.07
971	0.071
976	0.072
979	0.073
986	0.074
990	0.075
995	0.076
997	0.077
1002	0.078
1009	0.079
1014	0.08
1018	0.081
1022	0.082
1026	0.083
1029	0.084
1033	0.085
1037	0.086
1042	0.087
1046	0.088
1050	0.089
1052	0.09
1056	0.091
1060	0.092
1063	0.093
1067	0.094
1068	0.095
1070	0.096
1072	0.098
1074	0.099
1075	0.1
1076	0.101
1077	0.102
1079	0.103
1080	0.104
1083	0.106
1084	0.107
1086	0.109
1089	0.11
1092	0.111
1093	0.112
1095	0.113
1096	0.114
1099	0.116
1101	0.117
1102	0.118
1103	0.119
1105	0.121
1107	0.122
1108	0.123
1110	0.124
1111	0.127
1114	0.128
1116	0.13
1118	0.132
1121	0.134
1123	0.137
1127	0.138
1128	0.142
1133	0.144
1134	0.146
1135	0.147
1136	0.148
1137	0.149
1138	0.15
1139	0.152
1140	0.153
1141	0.156
1142	0.159
1143	0.16
1144	0.161
1146	0.164
1147	0.166
1149	0.168
1150	0.171
1152	0.173
1153	0.175
1154	0.176
1156	0.178
1157	0.18
1158	0.181
1159	0.182
1160	0.184
1161	0.188
1162	0.2
1163	0.202
1164	0.204
1165	0.205
1166	0.208
1167	0.21
1168	0.213
1169	0.214
1170	0.218
1171	0.219
1173	0.22
1174	0.224
1175	0.231
1176	0.236
1177	0.237
1178	0.242
1179	0.243
1180	0.246
1181	0.256
1182	0.258
1183	0.26
1184	0.271
1185	0.272
1186	0.274
1187	0.287
1188	0.292
1189	0.321
1190	0.327
1191	0.329
1192	0.336
1193	0.341
1194	0.352
1195	0.367
1196	0.368
1197	0.383
1198	0.386
1199	0.399
1200	0.406
1201	0.443
1202	0.45
1203	0.452
1204	0.454
1205	0.475
1206	0.478
1207	0.494
1208	0.531
1209	0.55
1210	0.557
1211	0.57
1213	0.598
1215	0.617
1216	0.65
1217	0.655
1218	0.735
1219	0.743
1220	0.756
1221	0.762
1222	0.766
1223	0.786
1224	0.819
1225	0.824
1226	0.828
1227	0.829
1228	0.86
1229	0.949
1230	1.006
1231	1.115
1232	1.154
1233	1.16
1234	1.174
1235	1.343
1236	1.357
1237	1.455
1238	1.484
1239	1.51
1240	1.517
1241	1.556
1242	1.559
1243	1.566
1244	1.589
1245	1.593
1246	1.642
1247	1.646
1248	1.681
1249	1.733
1250	1.848
1251	1.856
1252	1.92
1253	1.93
1254	2.153
1255	2.253
1256	2.259
1257	2.837
1258	2.838
1259	3.039
1260	3.39
1261	3.43
1262	3.448
1263	3.513
1264	3.52
1265	3.632
1266	3.678
1267	3.737
1268	3.806
1269	3.869
1270	3.88
1271	3.889
1272	3.907
1273	3.936
1274	3.939
1275	3.946
1276	4.02
1277	4.06
1278	4.497
1279	4.624
1280	4.803
1281	5.75
1282	5.775
1283	5.794
1284	6.194
1285	6.255
1286	6.585
1287	7.141
1288	7.254
1289	7.614
1290	8.063
1291	8.298
1292	8.989
1293	9.101
1294	9.172
1295	9.224
1296	9.32
1297	10.373
1298	10.476
1299	10.522
1300	11.408
1301	11.573
1302	11.635
1303	11.966
1304	12.484
1305	13.107
1306	13.425
1307	15.287
1308	16.044
1309	16.704
1310	16.728
1311	17.097
1312	17.649
1313	17.842
1314	18.678
1315	19.294
1316	19.682
1317	23.507
1318	24.853
1319	28.501
1320	29.188
1321	30.663
1322	34.237
1323	36.694
1324	55.538
1325	57.473
1326	59.778
1327	73.148
1328	84.217
1329	84.83
1330	91.841
1331	95.323
1332	141.4
1333	142.661
1334	151.424
1335	176.484
1336	191.474
1337	206.154
1338	240.532
1339	250.718
1340	251.134
1341	253.857
1342	255.209
1343	262.034
1344	263.557


==> data/circ.yices.cactus.csv <==
count	time
0	0
1	0.006
4	0.007
22	0.008
40	0.009
52	0.01
64	0.011
80	0.012
97	0.013
112	0.014
127	0.015
145	0.016
168	0.017
196	0.018
220	0.019
246	0.02
281	0.021
300	0.022
321	0.023
340	0.024
353	0.025
364	0.026
377	0.027
387	0.028
398	0.029
406	0.03
412	0.031
424	0.032
437	0.033
451	0.034
459	0.035
467	0.036
471	0.037
478	0.038
482	0.039
490	0.04
498	0.041
501	0.042
507	0.043
512	0.044
519	0.045
522	0.046
526	0.047
531	0.048
536	0.049
543	0.05
545	0.051
547	0.052
549	0.053
553	0.054
556	0.055
559	0.056
562	0.057
567	0.058
568	0.059
570	0.06
571	0.061
574	0.062
575	0.063
576	0.065
577	0.066
579	0.067
580	0.068
584	0.069
587	0.071
589	0.072
590	0.074
592	0.076
594	0.077
596	0.078
597	0.079
598	0.081
601	0.083
603	0.084
604	0.086
605	0.087
606	0.088
607	0.091
609	0.097
611	0.098
612	0.099
613	0.104
614	0.105
615	0.106
618	0.11
620	0.111
621	0.113
622	0.117
624	0.118
625	0.121
626	0.124
627	0.126
628	0.127
629	0.128
631	0.132
632	0.133
633	0.134
634	0.135
635	0.138
636	0.141
637	0.149
638	0.152
639	0.162
640	0.167
641	0.169
642	0.17
643	0.172
644	0.176
645	0.177
647	0.178
648	0.181
649	0.183
650	0.184
651	0.186
652	0.188
654	0.194
655	0.201
656	0.202
657	0.203
658	0.204
659	0.236
660	0.24
661	0.262
662	0.263
663	0.267
664	0.291
665	0.302
666	0.318
667	0.327
668	0.339
669	0.421
670	0.423
671	0.458
672	0.516
673	0.579
674	0.591
676	0.653
677	0.666
678	0.7
679	0.716
680	0.731
681	0.734
682	0.742
683	0.748
684	0.789
685	0.875
686	0.937
687	1.154
688	1.17
689	1.303
690	1.418
691	1.559
692	1.72
693	2.039
694	2.136
695	2.185
696	2.205
697	2.353
698	2.573
699	2.624
700	2.697
701	2.725
702	2.742
703	2.775
704	2.946
705	3.125
706	3.27
707	3.629
708	3.787
709	3.833
710	3.897
711	3.934
712	3.959
713	3.968
714	4.336
715	4.88
716	5.071
717	5.075
718	5.654
719	5.862
720	5.889
721	6.165
722	6.172
723	8.64
724	8.737
725	8.989
726	9.177
727	10.701
728	10.728
729	11.594
730	12.049
731	12.12
732	12.257
733	12.758
734	15.724
736	18.715
737	20.064
738	22.453
739	36.692
740	59.024
741	60.734
742	77.857
743	82.371
744	107.464
745	131.84
746	185.787
747	262.812


==> data/ffsat.cvc5.cactus.csv <==
count	time
0	0
3	0.009
9	0.01
12	0.011
14	0.012
24	0.013
32	0.014
35	0.015
41	0.016
46	0.017
52	0.018
55	0.019
59	0.02
63	0.021
69	0.022
70	0.023
72	0.024
73	0.026
77	0.027
79	0.029
80	0.033
81	0.039
83	0.041
84	0.042
85	0.043
86	0.045
87	0.046
88	0.049
90	0.053
91	0.054
92	0.059
93	0.063
94	0.069
95	0.07
96	0.078
97	0.082
98	0.087
99	0.095
100	0.126
101	0.13
102	0.133
103	0.146
104	0.149
105	0.156
106	0.197
107	0.206
108	0.231
109	0.291
110	0.308
111	0.312
112	0.329
113	0.343
114	0.358
115	0.359
116	0.363
117	0.381
118	0.398
119	0.429
120	0.46
121	0.546
122	0.615
123	0.625
124	0.712
125	0.716
126	0.804
127	0.818
128	0.877
129	0.886
130	0.913
131	1.014
132	1.071
133	1.242
134	1.258
135	1.307
136	1.469
137	1.701
138	1.719
139	2.361
140	2.365
141	2.479
142	2.764
143	3.099
144	4.057
145	4.185
146	4.219
147	4.322
148	5.539
149	6.166
150	7.708
151	7.798
152	7.962
153	9.655
154	14.013
155	14.706
156	14.856
157	14.863
158	17.436
159	17.767
160	20.341
161	22.171
162	24.752
163	38.245
164	41.322
165	41.961
166	45.735
167	47.07
168	48.839
169	52.824
170	54.17
171	54.422
172	58.532
173	63.421
174	84.889
175	96.155
176	105.701
177	107.936
178	113.768
179	114.424
180	114.676
181	116.354
182	119.133
183	119.212
184	121.251
185	121.483
186	122.777
187	124.019
188	126.432
189	128.382
190	133.302
191	141.522
192	142.072
193	142.76
194	148.153
195	148.339
196	151.024
197	158.996
198	161.658
199	166.864
200	172.9
201	174.262
202	181.066
203	181.456
204	184.463
205	193.924
206	194.984
207	199.735
208	203.692
209	205.496
210	215.739
211	230.259
212	237.322
213	237.61
214	283.806
215	287.631


==> data/ffsat.yices.cactus.csv <==
count	time
0	0
3	0.003
5	0.005
7	0.006
19	0.007
44	0.008
65	0.009
85	0.01
107	0.011
126	0.012
151	0.013
161	0.014
169	0.015
176	0.016
180	0.017
184	0.018
185	0.019
187	0.02
188	0.022
190	0.023
191	0.024
192	0.026
193	0.027
194	0.028
195	0.029
196	0.035
197	0.036
198	0.049
199	0.06
201	0.071
202	0.075
203	0.078
204	0.081
205	0.088
206	0.095
207	0.105
208	0.115
209	0.126
210	0.146
211	0.19
212	0.247
213	0.257
214	0.338
215	0.372
216	0.396
217	0.553
218	0.59
219	0.699
220	0.767
221	0.966
222	1.07
223	1.167
224	1.305
225	2.385
226	3.738
227	24.969
228	35.305
229	36.053
230	75.818
231	76.925
232	88.239
233	95.172
234	109.622
235	127.68
236	200.847
237	229.962
238	264.702


==> data/testdata_i_13_8_4.csv <==
# testdata_i_13_8_4
timeX	timeY	result	bname	iname
0.013	48.839	sat	testdata_i_13_8_4	testdata_i_13_8_4.000
0.003	119.133	sat	testdata_i_13_8_4	testdata_i_13_8_4.001
0.01	2.479	sat	testdata_i_13_8_4	testdata_i_13_8_4.002
59.595	4.322	sat	testdata_i_13_8_4	testdata_i_13_8_4.003
0.006	300.0	sat	testdata_i_13_8_4	testdata_i_13_8_4.004
0.002	1.719	sat	testdata_i_13_8_4	testdata_i_13_8_4.005
0.017	300.0	sat	testdata_i_13_8_4	testdata_i_13_8_4.006
0.004	0.312	sat	testdata_i_13_8_4	testdata_i_13_8_4.007
0.002	14.013	sat	testdata_i_13_8_4	testdata_i_13_8_4.008
0.006	2.361	sat	testdata_i_13_8_4	testdata_i_13_8_4.009
0.025	54.422	sat	testdata_i_13_8_4	testdata_i_13_8_4.010
0.108	22.171	sat	testdata_i_13_8_4	testdata_i_13_8_4.011
22.689	0.877	sat	testdata_i_13_8_4	testdata_i_13_8_4.012
0.007	58.532	sat	testdata_i_13_8_4	testdata_i_13_8_4.013
0.009	41.322	sat	testdata_i_13_8_4	testdata_i_13_8_4.014
0.007	0.804	sat	testdata_i_13_8_4	testdata_i_13_8_4.015
0.01	7.798	sat	testdata_i_13_8_4	testdata_i_13_8_4.016
0.01	1.071	sat	testdata_i_13_8_4	testdata_i_13_8_4.017
0.25	0.308	sat	testdata_i_13_8_4	testdata_i_13_8_4.018
0.032	0.343	sat	testdata_i_13_8_4	testdata_i_13_8_4.019
0.006	0.126	sat	testdata_i_13_8_4	testdata_i_13_8_4.020
0.006	0.149	sat	testdata_i_13_8_4	testdata_i_13_8_4.021
56.493	0.398	sat	testdata_i_13_8_4	testdata_i_13_8_4.022
0.012	300.0	sat	testdata_i_13_8_4	testdata_i_13_8_4.023
0.007	0.712	sat	testdata_i_13_8_4	testdata_i_13_8_4.024


==> data/testdata_i_13_8_8.csv <==
# testdata_i_13_8_8
timeX	timeY	result	bname	iname
300.0	300.0	unknown	testdata_i_13_8_8	testdata_i_13_8_8.000
0.007	300.0	sat	testdata_i_13_8_8	testdata_i_13_8_8.001
300.0	300.0	unknown	testdata_i_13_8_8	testdata_i_13_8_8.002
300.0	300.0	unknown	testdata_i_13_8_8	testdata_i_13_8_8.003
300.0	300.0	unknown	testdata_i_13_8_8	testdata_i_13_8_8.004
300.0	300.0	unknown	testdata_i_13_8_8	testdata_i_13_8_8.005
300.0	300.0	unknown	testdata_i_13_8_8	testdata_i_13_8_8.006
300.0	300.0	unknown	testdata_i_13_8_8	testdata_i_13_8_8.007
300.0	300.0	unknown	testdata_i_13_8_8	testdata_i_13_8_8.008
300.0	300.0	unknown	testdata_i_13_8_8	testdata_i_13_8_8.009
300.0	300.0	unknown	testdata_i_13_8_8	testdata_i_13_8_8.010
300.0	300.0	unknown	testdata_i_13_8_8	testdata_i_13_8_8.011
300.0	300.0	unknown	testdata_i_13_8_8	testdata_i_13_8_8.012
300.0	300.0	unknown	testdata_i_13_8_8	testdata_i_13_8_8.013
300.0	300.0	unknown	testdata_i_13_8_8	testdata_i_13_8_8.014
300.0	300.0	unknown	testdata_i_13_8_8	testdata_i_13_8_8.015
300.0	300.0	unknown	testdata_i_13_8_8	testdata_i_13_8_8.016
300.0	300.0	unknown	testdata_i_13_8_8	testdata_i_13_8_8.017
300.0	300.0	unknown	testdata_i_13_8_8	testdata_i_13_8_8.018
300.0	300.0	unknown	testdata_i_13_8_8	testdata_i_13_8_8.019
300.0	300.0	unknown	testdata_i_13_8_8	testdata_i_13_8_8.020
300.0	300.0	unknown	testdata_i_13_8_8	testdata_i_13_8_8.021
300.0	300.0	unknown	testdata_i_13_8_8	testdata_i_13_8_8.022
300.0	300.0	unknown	testdata_i_13_8_8	testdata_i_13_8_8.023
300.0	300.0	unknown	testdata_i_13_8_8	testdata_i_13_8_8.024


==> data/testdata_i_211_8_16.csv <==
# testdata_i_211_8_16
timeX	timeY	result	bname	iname
300.0	124.019	unsat	testdata_i_211_8_16	testdata_i_211_8_16.000
300.0	151.024	unsat	testdata_i_211_8_16	testdata_i_211_8_16.001
300.0	105.701	unsat	testdata_i_211_8_16	testdata_i_211_8_16.002
300.0	184.463	unsat	testdata_i_211_8_16	testdata_i_211_8_16.003
300.0	128.382	unsat	testdata_i_211_8_16	testdata_i_211_8_16.004
300.0	126.432	unsat	testdata_i_211_8_16	testdata_i_211_8_16.005
300.0	133.302	unsat	testdata_i_211_8_16	testdata_i_211_8_16.006
300.0	114.676	unsat	testdata_i_211_8_16	testdata_i_211_8_16.007
300.0	215.739	unsat	testdata_i_211_8_16	testdata_i_211_8_16.008
300.0	142.072	unsat	testdata_i_211_8_16	testdata_i_211_8_16.009
300.0	203.692	unsat	testdata_i_211_8_16	testdata_i_211_8_16.010
300.0	142.76	unsat	testdata_i_211_8_16	testdata_i_211_8_16.011
300.0	181.066	unsat	testdata_i_211_8_16	testdata_i_211_8_16.012
300.0	193.924	unsat	testdata_i_211_8_16	testdata_i_211_8_16.013
300.0	121.483	unsat	testdata_i_211_8_16	testdata_i_211_8_16.014
300.0	174.262	unsat	testdata_i_211_8_16	testdata_i_211_8_16.015
300.0	113.768	unsat	testdata_i_211_8_16	testdata_i_211_8_16.016
300.0	205.496	unsat	testdata_i_211_8_16	testdata_i_211_8_16.017
300.0	121.251	unsat	testdata_i_211_8_16	testdata_i_211_8_16.018
300.0	161.658	unsat	testdata_i_211_8_16	testdata_i_211_8_16.019
300.0	148.153	unsat	testdata_i_211_8_16	testdata_i_211_8_16.020
300.0	166.864	unsat	testdata_i_211_8_16	testdata_i_211_8_16.021
300.0	181.456	unsat	testdata_i_211_8_16	testdata_i_211_8_16.022
300.0	96.155	unsat	testdata_i_211_8_16	testdata_i_211_8_16.023
300.0	194.984	unsat	testdata_i_211_8_16	testdata_i_211_8_16.024


==> data/testdata_i_211_8_4.csv <==
# testdata_i_211_8_4
timeX	timeY	result	bname	iname
300.0	0.358	sat	testdata_i_211_8_4	testdata_i_211_8_4.000
0.008	1.701	sat	testdata_i_211_8_4	testdata_i_211_8_4.001
0.007	114.424	sat	testdata_i_211_8_4	testdata_i_211_8_4.002
300.0	52.824	sat	testdata_i_211_8_4	testdata_i_211_8_4.003
0.007	84.889	sat	testdata_i_211_8_4	testdata_i_211_8_4.004
0.609	0.059	sat	testdata_i_211_8_4	testdata_i_211_8_4.005
300.0	14.856	sat	testdata_i_211_8_4	testdata_i_211_8_4.006
0.01	2.764	sat	testdata_i_211_8_4	testdata_i_211_8_4.007
0.068	1.307	sat	testdata_i_211_8_4	testdata_i_211_8_4.008
0.007	300.0	sat	testdata_i_211_8_4	testdata_i_211_8_4.009
0.007	1.014	sat	testdata_i_211_8_4	testdata_i_211_8_4.010
0.007	230.259	sat	testdata_i_211_8_4	testdata_i_211_8_4.011
300.0	5.539	sat	testdata_i_211_8_4	testdata_i_211_8_4.012
0.007	63.421	sat	testdata_i_211_8_4	testdata_i_211_8_4.013
0.552	300.0	sat	testdata_i_211_8_4	testdata_i_211_8_4.014
0.044	300.0	sat	testdata_i_211_8_4	testdata_i_211_8_4.015
0.007	7.962	sat	testdata_i_211_8_4	testdata_i_211_8_4.016
0.007	45.735	sat	testdata_i_211_8_4	testdata_i_211_8_4.017
0.008	0.329	sat	testdata_i_211_8_4	testdata_i_211_8_4.018
300.0	0.913	sat	testdata_i_211_8_4	testdata_i_211_8_4.019
300.0	0.231	sat	testdata_i_211_8_4	testdata_i_211_8_4.020
0.245	0.818	sat	testdata_i_211_8_4	testdata_i_211_8_4.021
0.22	300.0	sat	testdata_i_211_8_4	testdata_i_211_8_4.022
300.0	300.0	unknown	testdata_i_211_8_4	testdata_i_211_8_4.023
300.0	4.057	sat	testdata_i_211_8_4	testdata_i_211_8_4.024


==> data/testdata_i_3_16_16.csv <==
# testdata_i_3_16_16
timeX	timeY	result	bname	iname
0.008	300.0	sat	testdata_i_3_16_16	testdata_i_3_16_16.000
0.003	300.0	sat	testdata_i_3_16_16	testdata_i_3_16_16.001
0.586	300.0	sat	testdata_i_3_16_16	testdata_i_3_16_16.002
300.0	300.0	unknown	testdata_i_3_16_16	testdata_i_3_16_16.003
0.57	300.0	sat	testdata_i_3_16_16	testdata_i_3_16_16.004
300.0	300.0	unknown	testdata_i_3_16_16	testdata_i_3_16_16.005
0.007	300.0	sat	testdata_i_3_16_16	testdata_i_3_16_16.006
0.129	300.0	sat	testdata_i_3_16_16	testdata_i_3_16_16.007
12.293	300.0	sat	testdata_i_3_16_16	testdata_i_3_16_16.008
0.01	300.0	sat	testdata_i_3_16_16	testdata_i_3_16_16.009
0.034	300.0	sat	testdata_i_3_16_16	testdata_i_3_16_16.010
300.0	300.0	unknown	testdata_i_3_16_16	testdata_i_3_16_16.011
0.007	300.0	sat	testdata_i_3_16_16	testdata_i_3_16_16.012
300.0	300.0	unknown	testdata_i_3_16_16	testdata_i_3_16_16.013
300.0	300.0	unknown	testdata_i_3_16_16	testdata_i_3_16_16.014
300.0	300.0	unknown	testdata_i_3_16_16	testdata_i_3_16_16.015
300.0	300.0	unknown	testdata_i_3_16_16	testdata_i_3_16_16.016
0.006	300.0	sat	testdata_i_3_16_16	testdata_i_3_16_16.017
300.0	300.0	unknown	testdata_i_3_16_16	testdata_i_3_16_16.018
0.011	300.0	sat	testdata_i_3_16_16	testdata_i_3_16_16.019
300.0	300.0	unknown	testdata_i_3_16_16	testdata_i_3_16_16.020
300.0	300.0	unknown	testdata_i_3_16_16	testdata_i_3_16_16.021
300.0	300.0	unknown	testdata_i_3_16_16	testdata_i_3_16_16.022
0.011	300.0	sat	testdata_i_3_16_16	testdata_i_3_16_16.023
0.007	300.0	sat	testdata_i_3_16_16	testdata_i_3_16_16.024


==> data/testdata_i_3_8_8.csv <==
# testdata_i_3_8_8
timeX	timeY	result	bname	iname
0.034	24.752	sat	testdata_i_3_8_8	testdata_i_3_8_8.000
0.042	199.735	unsat	testdata_i_3_8_8	testdata_i_3_8_8.001
0.01	4.219	sat	testdata_i_3_8_8	testdata_i_3_8_8.002
0.006	300.0	sat	testdata_i_3_8_8	testdata_i_3_8_8.003
0.24	4.185	unsat	testdata_i_3_8_8	testdata_i_3_8_8.004
0.01	300.0	sat	testdata_i_3_8_8	testdata_i_3_8_8.005
11.046	300.0	unsat	testdata_i_3_8_8	testdata_i_3_8_8.006
0.066	300.0	sat	testdata_i_3_8_8	testdata_i_3_8_8.007
0.243	141.522	sat	testdata_i_3_8_8	testdata_i_3_8_8.008
0.014	300.0	sat	testdata_i_3_8_8	testdata_i_3_8_8.009
0.023	300.0	unsat	testdata_i_3_8_8	testdata_i_3_8_8.010
0.054	237.322	unsat	testdata_i_3_8_8	testdata_i_3_8_8.011
0.003	283.806	sat	testdata_i_3_8_8	testdata_i_3_8_8.012
0.006	116.354	sat	testdata_i_3_8_8	testdata_i_3_8_8.013
0.107	300.0	unsat	testdata_i_3_8_8	testdata_i_3_8_8.014
0.006	0.07	sat	testdata_i_3_8_8	testdata_i_3_8_8.015
0.704	148.339	unsat	testdata_i_3_8_8	testdata_i_3_8_8.016
0.003	20.341	sat	testdata_i_3_8_8	testdata_i_3_8_8.017
0.007	300.0	sat	testdata_i_3_8_8	testdata_i_3_8_8.018
0.028	172.9	unsat	testdata_i_3_8_8	testdata_i_3_8_8.019
0.012	17.767	unsat	testdata_i_3_8_8	testdata_i_3_8_8.020
0.007	300.0	sat	testdata_i_3_8_8	testdata_i_3_8_8.021
0.006	300.0	sat	testdata_i_3_8_8	testdata_i_3_8_8.022
0.06	158.996	unsat	testdata_i_3_8_8	testdata_i_3_8_8.023
106.061	300.0	sat	testdata_i_3_8_8	testdata_i_3_8_8.024


==> data/testdata_r_13_32_16.csv <==
# testdata_r_13_32_16
timeX	timeY	result	bname	iname
0.009	300.0	sat	testdata_r_13_32_16	testdata_r_13_32_16.000
0.008	0.625	sat	testdata_r_13_32_16	testdata_r_13_32_16.001
0.008	0.095	sat	testdata_r_13_32_16	testdata_r_13_32_16.002
0.009	2.365	sat	testdata_r_13_32_16	testdata_r_13_32_16.003
0.009	0.027	sat	testdata_r_13_32_16	testdata_r_13_32_16.004
0.021	1.469	sat	testdata_r_13_32_16	testdata_r_13_32_16.005
0.008	287.631	sat	testdata_r_13_32_16	testdata_r_13_32_16.006
0.009	14.863	sat	testdata_r_13_32_16	testdata_r_13_32_16.007
0.008	300.0	sat	testdata_r_13_32_16	testdata_r_13_32_16.008
0.012	0.359	sat	testdata_r_13_32_16	testdata_r_13_32_16.009
0.008	119.212	sat	testdata_r_13_32_16	testdata_r_13_32_16.010
0.011	7.708	sat	testdata_r_13_32_16	testdata_r_13_32_16.011
0.007	0.016	unsat	testdata_r_13_32_16	testdata_r_13_32_16.012
0.008	17.436	sat	testdata_r_13_32_16	testdata_r_13_32_16.013
0.01	300.0	sat	testdata_r_13_32_16	testdata_r_13_32_16.014
0.011	300.0	sat	testdata_r_13_32_16	testdata_r_13_32_16.015
0.008	300.0	sat	testdata_r_13_32_16	testdata_r_13_32_16.016
0.009	0.041	sat	testdata_r_13_32_16	testdata_r_13_32_16.017
0.021	300.0	sat	testdata_r_13_32_16	testdata_r_13_32_16.018
0.011	107.936	sat	testdata_r_13_32_16	testdata_r_13_32_16.019
0.013	300.0	sat	testdata_r_13_32_16	testdata_r_13_32_16.020
0.008	0.022	unsat	testdata_r_13_32_16	testdata_r_13_32_16.021
0.008	1.258	sat	testdata_r_13_32_16	testdata_r_13_32_16.022
0.009	300.0	sat	testdata_r_13_32_16	testdata_r_13_32_16.023
0.009	0.546	sat	testdata_r_13_32_16	testdata_r_13_32_16.024


==> data/testdata_r_13_32_8.csv <==
# testdata_r_13_32_8
timeX	timeY	result	bname	iname
0.006	0.015	sat	testdata_r_13_32_8	testdata_r_13_32_8.000
0.007	0.022	sat	testdata_r_13_32_8	testdata_r_13_32_8.001
0.008	0.02	sat	testdata_r_13_32_8	testdata_r_13_32_8.002
0.007	0.02	sat	testdata_r_13_32_8	testdata_r_13_32_8.003
0.009	0.053	sat	testdata_r_13_32_8	testdata_r_13_32_8.004
0.017	0.018	sat	testdata_r_13_32_8	testdata_r_13_32_8.005
0.008	0.026	sat	testdata_r_13_32_8	testdata_r_13_32_8.006
0.007	0.021	sat	testdata_r_13_32_8	testdata_r_13_32_8.007
0.011	0.029	sat	testdata_r_13_32_8	testdata_r_13_32_8.008
0.013	0.615	sat	testdata_r_13_32_8	testdata_r_13_32_8.009
0.007	0.016	sat	testdata_r_13_32_8	testdata_r_13_32_8.010
0.008	0.016	sat	testdata_r_13_32_8	testdata_r_13_32_8.011
0.006	0.009	unsat	testdata_r_13_32_8	testdata_r_13_32_8.012
0.008	0.021	sat	testdata_r_13_32_8	testdata_r_13_32_8.013
0.008	0.049	sat	testdata_r_13_32_8	testdata_r_13_32_8.014
0.008	0.013	unsat	testdata_r_13_32_8	testdata_r_13_32_8.015
0.007	0.024	sat	testdata_r_13_32_8	testdata_r_13_32_8.016
0.007	0.018	sat	testdata_r_13_32_8	testdata_r_13_32_8.017
0.009	0.016	sat	testdata_r_13_32_8	testdata_r_13_32_8.018
0.008	0.019	sat	testdata_r_13_32_8	testdata_r_13_32_8.019
0.008	0.02	sat	testdata_r_13_32_8	testdata_r_13_32_8.020
0.011	0.381	sat	testdata_r_13_32_8	testdata_r_13_32_8.021
0.007	0.018	sat	testdata_r_13_32_8	testdata_r_13_32_8.022
0.006	0.014	sat	testdata_r_13_32_8	testdata_r_13_32_8.023
0.008	0.027	sat	testdata_r_13_32_8	testdata_r_13_32_8.024


==> data/testdata_r_211_16_8.csv <==
# testdata_r_211_16_8
timeX	timeY	result	bname	iname
0.008	0.019	sat	testdata_r_211_16_8	testdata_r_211_16_8.000
0.006	0.013	unsat	testdata_r_211_16_8	testdata_r_211_16_8.001
0.006	0.01	unsat	testdata_r_211_16_8	testdata_r_211_16_8.002
0.008	0.011	unsat	testdata_r_211_16_8	testdata_r_211_16_8.003
0.008	0.012	unsat	testdata_r_211_16_8	testdata_r_211_16_8.004
0.008	0.041	sat	testdata_r_211_16_8	testdata_r_211_16_8.005
0.009	0.014	sat	testdata_r_211_16_8	testdata_r_211_16_8.006
0.007	0.029	sat	testdata_r_211_16_8	testdata_r_211_16_8.007
0.009	0.017	sat	testdata_r_211_16_8	testdata_r_211_16_8.008
0.009	0.133	sat	testdata_r_211_16_8	testdata_r_211_16_8.009
0.008	0.014	sat	testdata_r_211_16_8	testdata_r_211_16_8.010
0.008	0.017	sat	testdata_r_211_16_8	testdata_r_211_16_8.011
0.007	0.013	sat	testdata_r_211_16_8	testdata_r_211_16_8.012
0.008	0.039	sat	testdata_r_211_16_8	testdata_r_211_16_8.013
0.059	0.146	sat	testdata_r_211_16_8	testdata_r_211_16_8.014
0.007	0.069	sat	testdata_r_211_16_8	testdata_r_211_16_8.015
0.451	0.46	sat	testdata_r_211_16_8	testdata_r_211_16_8.016
0.01	0.019	sat	testdata_r_211_16_8	testdata_r_211_16_8.017
0.008	0.021	sat	testdata_r_211_16_8	testdata_r_211_16_8.018
0.012	0.027	sat	testdata_r_211_16_8	testdata_r_211_16_8.019
0.011	0.017	sat	testdata_r_211_16_8	testdata_r_211_16_8.020
0.01	0.017	sat	testdata_r_211_16_8	testdata_r_211_16_8.021
0.016	0.078	sat	testdata_r_211_16_8	testdata_r_211_16_8.022
0.008	0.042	sat	testdata_r_211_16_8	testdata_r_211_16_8.023
0.008	0.015	sat	testdata_r_211_16_8	testdata_r_211_16_8.024


==> data/testdata_r_211_8_6.csv <==
# testdata_r_211_8_6
timeX	timeY	result	bname	iname
0.007	0.009	unsat	testdata_r_211_8_6	testdata_r_211_8_6.000
0.008	0.027	sat	testdata_r_211_8_6	testdata_r_211_8_6.001
0.054	0.011	unsat	testdata_r_211_8_6	testdata_r_211_8_6.002
0.008	0.063	sat	testdata_r_211_8_6	testdata_r_211_8_6.003
0.007	0.009	unsat	testdata_r_211_8_6	testdata_r_211_8_6.004
0.008	0.012	sat	testdata_r_211_8_6	testdata_r_211_8_6.005
0.017	0.045	sat	testdata_r_211_8_6	testdata_r_211_8_6.006
0.008	0.014	sat	testdata_r_211_8_6	testdata_r_211_8_6.007
0.008	0.053	sat	testdata_r_211_8_6	testdata_r_211_8_6.008
0.007	0.022	sat	testdata_r_211_8_6	testdata_r_211_8_6.009
0.009	0.01	unsat	testdata_r_211_8_6	testdata_r_211_8_6.010
0.01	0.01	unsat	testdata_r_211_8_6	testdata_r_211_8_6.011
0.007	0.016	sat	testdata_r_211_8_6	testdata_r_211_8_6.012
0.007	0.013	sat	testdata_r_211_8_6	testdata_r_211_8_6.013
0.011	0.033	sat	testdata_r_211_8_6	testdata_r_211_8_6.014
2.461	0.363	sat	testdata_r_211_8_6	testdata_r_211_8_6.015
0.008	0.046	sat	testdata_r_211_8_6	testdata_r_211_8_6.016
0.008	0.011	unsat	testdata_r_211_8_6	testdata_r_211_8_6.017
0.009	0.018	sat	testdata_r_211_8_6	testdata_r_211_8_6.018
0.008	0.013	sat	testdata_r_211_8_6	testdata_r_211_8_6.019
0.007	0.156	sat	testdata_r_211_8_6	testdata_r_211_8_6.020
0.01	0.013	sat	testdata_r_211_8_6	testdata_r_211_8_6.021
0.011	0.018	sat	testdata_r_211_8_6	testdata_r_211_8_6.022
0.008	0.013	sat	testdata_r_211_8_6	testdata_r_211_8_6.023
0.007	0.087	sat	testdata_r_211_8_6	testdata_r_211_8_6.024


==> data/testdata_r_3_32_32.csv <==
# testdata_r_3_32_32
timeX	timeY	result	bname	iname
0.007	0.197	sat	testdata_r_3_32_32	testdata_r_3_32_32.000
0.012	0.886	sat	testdata_r_3_32_32	testdata_r_3_32_32.001
0.008	3.099	sat	testdata_r_3_32_32	testdata_r_3_32_32.002
0.007	0.054	sat	testdata_r_3_32_32	testdata_r_3_32_32.003
0.007	300.0	sat	testdata_r_3_32_32	testdata_r_3_32_32.004
0.008	0.017	unsat	testdata_r_3_32_32	testdata_r_3_32_32.005
0.008	0.043	sat	testdata_r_3_32_32	testdata_r_3_32_32.006
0.008	0.082	sat	testdata_r_3_32_32	testdata_r_3_32_32.007
0.006	0.206	sat	testdata_r_3_32_32	testdata_r_3_32_32.008
0.01	1.242	sat	testdata_r_3_32_32	testdata_r_3_32_32.009
0.008	0.01	unsat	testdata_r_3_32_32	testdata_r_3_32_32.010
0.007	122.777	sat	testdata_r_3_32_32	testdata_r_3_32_32.011
0.006	0.01	unsat	testdata_r_3_32_32	testdata_r_3_32_32.012
0.006	0.429	sat	testdata_r_3_32_32	testdata_r_3_32_32.013
0.007	41.961	sat	testdata_r_3_32_32	testdata_r_3_32_32.014
0.011	0.291	sat	testdata_r_3_32_32	testdata_r_3_32_32.015
0.008	14.706	sat	testdata_r_3_32_32	testdata_r_3_32_32.016
0.008	300.0	sat	testdata_r_3_32_32	testdata_r_3_32_32.017
0.007	38.245	sat	testdata_r_3_32_32	testdata_r_3_32_32.018
0.007	6.166	sat	testdata_r_3_32_32	testdata_r_3_32_32.019
0.006	0.01	unsat	testdata_r_3_32_32	testdata_r_3_32_32.020
0.009	300.0	sat	testdata_r_3_32_32	testdata_r_3_32_32.021
0.007	54.17	sat	testdata_r_3_32_32	testdata_r_3_32_32.022
0.008	9.655	sat	testdata_r_3_32_32	testdata_r_3_32_32.023
0.007	300.0	sat	testdata_r_3_32_32	testdata_r_3_32_32.024


==> data/testdata_r_3_64_64.csv <==
# testdata_r_3_64_64
timeX	timeY	result	bname	iname
0.009	0.013	unsat	testdata_r_3_64_64	testdata_r_3_64_64.000
0.008	0.024	unsat	testdata_r_3_64_64	testdata_r_3_64_64.001
0.007	0.013	unsat	testdata_r_3_64_64	testdata_r_3_64_64.002
0.008	237.61	sat	testdata_r_3_64_64	testdata_r_3_64_64.003
0.011	300.0	sat	testdata_r_3_64_64	testdata_r_3_64_64.004
0.008	0.014	unsat	testdata_r_3_64_64	testdata_r_3_64_64.005
0.008	0.014	unsat	testdata_r_3_64_64	testdata_r_3_64_64.006
0.008	0.716	sat	testdata_r_3_64_64	testdata_r_3_64_64.007
0.008	0.13	sat	testdata_r_3_64_64	testdata_r_3_64_64.008
0.007	0.022	unsat	testdata_r_3_64_64	testdata_r_3_64_64.009
0.007	0.022	unsat	testdata_r_3_64_64	testdata_r_3_64_64.010
0.007	0.014	unsat	testdata_r_3_64_64	testdata_r_3_64_64.011
0.007	0.013	unsat	testdata_r_3_64_64	testdata_r_3_64_64.012
0.008	0.023	unsat	testdata_r_3_64_64	testdata_r_3_64_64.013
0.009	300.0	sat	testdata_r_3_64_64	testdata_r_3_64_64.014
0.007	0.022	unsat	testdata_r_3_64_64	testdata_r_3_64_64.015
0.007	0.021	unsat	testdata_r_3_64_64	testdata_r_3_64_64.016
0.008	0.015	unsat	testdata_r_3_64_64	testdata_r_3_64_64.017
0.011	300.0	sat	testdata_r_3_64_64	testdata_r_3_64_64.018
0.008	0.014	unsat	testdata_r_3_64_64	testdata_r_3_64_64.019
0.007	0.018	unsat	testdata_r_3_64_64	testdata_r_3_64_64.020
0.008	0.02	unsat	testdata_r_3_64_64	testdata_r_3_64_64.021
0.009	300.0	sat	testdata_r_3_64_64	testdata_r_3_64_64.022
0.008	47.07	sat	testdata_r_3_64_64	testdata_r_3_64_64.023
0.008	0.016	unsat	testdata_r_3_64_64	testdata_r_3_64_64.024

